Strengthening Probabilistic Graphical Models: The Purge-and-merge Algorithm

Probabilistic graphical models (PGMs) are powerful tools for solving systems of complex relationships over a variety of probability distributions. However, while tree-structured PGMs always result in efficient and exact solutions, inference on graph (or loopy) structured PGMs is not guaranteed to discover the optimal solutions. It is in principle possible to convert loopy PGMs to an equivalent tree structure, but this is usually impractical for interesting problems due to exponential blow-up. To address this, we developed the purge-and-merge algorithm. This algorithm iteratively nudges a malleable graph structure towards a tree structure by selectively merging factors. The merging process is designed to avoid exponential blow-up by way of sparse structures from which redundancy is purged as the algorithm progresses. We set up tasks to test the algorithm on constraint-satisfaction puzzles such as Sudoku, Fill-a-pix, and Kakuro, and it outperformed other PGM-based approaches reported in the literature. While the tasks we set focussed on the binary logic of CSP, we believe the purge-and-merge algorithm could be extended to general PGM inference.

==> git-status-log.txt <==
commit dabc92e52b091da6bcaf6162fbcbaee9c6359038
Author: heetbeet <sfstreicher@gmail.com>
Date:   Tue Nov 9 11:55:40 2021 +0200

    Add DOI and ORCID for arxiv

On branch final-arxiv-preprint
Your branch is up to date with 'origin/final-arxiv-preprint'.

Changes not staged for commit:
  (use "git add/rm <file>..." to update what will be committed)
  (use "git restore <file>..." to discard changes in working directory)
	deleted:    IEEE-Access-Response-to-Reviewers.docx

no changes added to commit (use "git add" and/or "git commit -a")

